A Novel Gaussian Min-Max Theorem and its Applications

A celebrated result by Gordon allows one to compare the min-max behavior of two Gaussian processes if certain inequality conditions are met. The consequences of this result include the Gaussian min-max (GMT) and convex Gaussian min-max (CGMT) theorems which have had far-reaching implications in high-dimensional statistics, machine learning, non-smooth optimization, and signal processing. Both theorems rely on a pair of Gaussian processes, first identified by Slepian, that satisfy Gordon's comparison inequalities. In this paper, we identify such a new pair. The resulting theorems extend the classical GMT and CGMT Theorems from the case where the underlying Gaussian matrix in the primary process has iid rows to where it has independent but non-identically-distributed ones. The new CGMT is applied to the problems of multi-source Gaussian regression, as well as to binary classification of general Gaussian mixture models.

==> Binary_Data/merged_d=500.dat <==
lam POR1 PO AO
1.000000000000000000e+00 3.023627625764467908e+01 3.062137373424335252e+01 3.106577244567377960e+01
1.000000000000000000e+01 3.164320847060226782e+01 3.023903784935308892e+01 3.075328533804830755e+01
1.000000000000000000e+02 2.881901743746923117e+01 2.876718047402170697e+01 2.892816924031633619e+01
5.000000000000000000e+02 2.414678793678542590e+01 2.501296692094921070e+01 2.484442508453243903e+01
1.000000000000000000e+03 2.255097394801221711e+01 2.215007860252052296e+01 2.242380180129736189e+01
5.000000000000000000e+03 1.756591247464272953e+01 1.664956611815022924e+01 1.733326886688428914e+01

==> Binary_Data/merged_d=700.dat <==
lam POR1 PO AO
1.000000000000000000 1.215173712205162637e+01 1.198227723123266308e+01 1.214158377618471718e+01
10.00000000000000000 1.206160432073992084e+01 1.185292109398816329e+01 1.214729764284733271e+01
100.0000000000000000 1.178696683451861027e+01 1.149471584458787277e+01 1.172791529675220090e+01
500.0000000000000000 1.065613101726834344e+01 1.016152934910251204e+01 1.028438949793534185e+01
1000.000000000000000 9.865130854852409925e+00 9.315110584439818098e+00 9.563607431509236534e+00
5000.000000000000000 7.433160172022589052e+00 7.211253787273773419e+00 7.130409613080479048e+00

==> Binary_Data/newd500.dat <==
lam POR1 PO AO
1.000000000 30.901521811 31.179130288 31.065772446
10.000000000 31.016309943 30.649949872 30.753285338
50.000000000 29.966581460 30.052153266 29.822738758
100.000000000 28.620472811 29.150137169 28.928169240
250.000000000 26.807094453 26.639077372 26.833281740
500.000000000 24.642332523 24.844109495 24.844425085
1000.000000000 22.479988064 22.297911968 22.423801801
2000.000000000 20.065234224 20.163324188 20.200862195
5000.000000000 17.510962714 17.407021123 17.333268867


==> Binary_Data/newd700.dat <==
lam POR1 PO AO
1.000000000 11.909282857 11.906381888 12.141583776
10.000000000 12.202939784 12.163994936 12.147297643
50.000000000 11.838477363 11.879531628 11.706821703
100.000000000 11.732400008 11.451137594 11.727915297
250.000000000 10.893437242 10.980748172 11.290192915
500.000000000 10.501569022 10.183299881 10.284389498
1000.000000000 9.648738709 9.255844463 9.563607432
2000.000000000 8.504970155 8.332869101 8.238490762
5000.000000000 7.474427201 7.097568958 7.130409613


==> Data/lamvary_n=100_m=100_k=3_exp.dat <==
lam train trainstd gen genstd
1.0 0.26327147589170424 0.015835315153136777 0.22284109320167456 0.009954436315630453
2.7825594022071245 0.3263186815692239 0.021528317085475597 0.2872786024991264 0.009191048769066084
7.74263682681127 0.48956464235530794 0.029081459680799983 0.3482142461559149 0.018888253106604136
21.544346900318832 0.8466451705687099 0.04423932309879005 0.4994586981354053 0.03852526229806735
59.94842503189409 0.47992998138485404 0.03715365832770487 0.44004526785167497 0.014075563653078554
166.8100537200059 1.2392288180426174 0.12018825216468734 1.0972177042624771 0.056147855269258314


==> Data/lamvary_n=100_m=100_k=3_theory.dat <==
lam train gen
1.0 0.26076418160125764 0.22872866267794123
2.7825594022071245 0.3268347826610532 0.290782158352275
7.74263682681127 0.4873699593300089 0.35507620222050873
21.544346900318832 0.8488993437595752 0.49973412707989784
59.94842503189409 0.4849001113019956 0.4369909497512139
166.8100537200059 1.2593927425203362 1.090257003231263


==> Data/lamvary_n=100_m=150_k=3_exp.dat <==
lam train trainstd gen genstd
1.0 0.24646384394711995 0.015865454175817174 0.23152727697973835 0.00878722583152247
2.7825594022071245 0.3243845726625274 0.024267280406412673 0.2848731926595682 0.010709377234594782
7.74263682681127 0.39954116953943697 0.027803930822892054 0.33101279216921986 0.010562191837163266
21.544346900318832 0.43001829211149256 0.026247925414624212 0.36303840921837527 0.012718960883091436
59.94842503189409 0.580543091878133 0.041907725541795456 0.4743081726164733 0.023812778068898952
166.8100537200059 0.8666939608896701 0.07229304276608804 0.7461914404624944 0.03213032909610803


==> Data/lamvary_n=100_m=150_k=3_theory.dat <==
lam train gen
1.0 0.24666004700645977 0.23775092451094038
2.7825594022071245 0.32334778910575673 0.29170020558219534
7.74263682681127 0.39952762380914 0.3372745508480117
21.544346900318832 0.4307700084864766 0.36680685104596544
59.94842503189409 0.580990372429626 0.4759123894897276
166.8100537200059 0.8708569605620633 0.7434070329781937


==> Data/lamvary_n=100_m=50_k=3_exp.dat <==
lam train trainstd gen genstd
1.0 0.25542434178921547 0.01841204847552496 0.2209260962615802 0.010069149293325412
2.7825594022071245 0.3127429717950834 0.02433272049141583 0.28337913589590186 0.008442253139673159
7.74263682681127 0.4924334262680673 0.02997196489634657 0.37192279005632883 0.018106694499256157
21.544346900318832 0.4310956712854377 0.033056880753356256 0.3842036512503161 0.01159662682871129
59.94842503189409 0.8146695317892351 0.05897662468692728 0.731030630346093 0.025355637754703553
166.8100537200059 1.295153051266614 0.11964569920972846 1.1936614231110962 0.048141026103164224


==> Data/lamvary_n=100_m=50_k=3_theory.dat <==
lam train gen
1.0 0.25595283631460847 0.2250624301008499
2.7825594022071245 0.3117026902917513 0.2890365790235394
7.74263682681127 0.49152463388340717 0.37499723989455697
21.544346900318832 0.42790573087458217 0.3835744079629282
59.94842503189409 0.8166930251237428 0.728771717272208
166.8100537200059 1.2998753423075806 1.20012679579885

